Worm-type Monte Carlo simulation of the Ashkin-Teller model on the triangular lattice

We investigate the symmetric Ashkin-Teller (AT) model on the triangular lattice in the antiferromagnetic two-spin coupling region ($J<0$). In the $J \rightarrow -\infty$ limit, we map the AT model onto a fully-packed loop-dimer model on the honeycomb lattice. On the basis of this exact transformation and the low-temperature expansion, we formulate a variant of worm-type algorithms for the AT model, which significantly suppress the critical slowing-down. We analyze the Monte Carlo data by finite-size scaling, and locate a line of critical points of the Ising universality class in the region $J<0$ and $K>0$, with K the four-spin interaction. Further, we find that, in the $J \rightarrow -\infty$ limit, the critical line terminates at the decoupled point $K=0$. From the numerical results and the exact mapping, we conjecture that this `tricritical' point ($J \rightarrow -\infty, K=0$) is Berezinsky-Kosterlitz-Thouless-like and the logarithmic correction is absent. The dynamic critical exponent of the worm algorithm is estimated as $z=0.28(1)$ near $(J \rightarrow -\infty, K=0)$.

==> Re.txt <==
Dear Editor,

Many thanks. We have checked all figures for the problems you 
pointed out to us and made appropriate changes. 

We address the referee's comments, point-by-point, below.

Sincerely,

Jian-Ping Lv, Youjin Deng and Qing-Hu Chen
                       
******************  Response to 3rd referee's report *******************

Referee: I find the new version of the manuscript far better written, 
and with a clearer scope than the previous one. Furthermore, the authors 
have produced still a new Monte Carlo algorithm and have performed new
Monte Carlo simulations on large systems, in order to present a better
case for their claim of a Kosterlitz-Thouless transition, in the limit
of J going to minus infinity and negative K. As I said in my previous 
report, I have no doubts that the research reported in the manuscript 
deserves publication. I still have a few concerns regarding presentation,
but all of them are minor ones. In conclusion, I think this is a worthy
paper. My impression is that the authors can take into account the above
point very easily which would greatly improve the readability of the 
manuscript.

Authors: We thank 3rd referee for his positive evaluation on our work, 
and useful suggestions toward the improvement of the presentation. We
address all the 3rd referee's comments in detail below. The corresponding
changes to the Manuscript are enumerated in the following section.

Referee: In footnote [31] they state that some loop configurations do 
not correspond to any spin configurations on a torus. Correspondingly, 
in Section IV-A they state that whenever such a loop appears, the authors
simply skip the measuring state. This whole point requires a little more
careful explanation. My guess is that what authors do is to average the 
spin  observables over the valid measuring steps that appear along the 
simulation  (my understanding is that measuring steps appear randomly 
along the simulation). Specifically, let X be the indicator function 
which is 1if the loop configuration is measuring and corresponds to a
spin configuration, and 0 otherwise. Let O be the operator computed in
one of the 4 compatible spin configurations. My understanding is that 
the authors compute <O X>/<X> Is this correct? If so, the authors could 
state it explicitly. Incidentally, they could provide as well a simple 
proof of the validity of such equation. Furthermore, since this is a
paper on numerical methods, it is crucial to assess the system size 
evolution of <X> (that is, how often a valid measuring loop configuration
appears? A slightly different but related question is: how often a
non-valid measuring loop configuration appears?)

Authors: The equation <O X>/<X> is correct. We have now added this 
equation and spent more words to improve the readability on the 
description of the measurement. The non-valid loop configuration is not
weighted,  thus it does not influence any of the numerical data related 
to the spin variables. Further, since the special cases that the loop 
configuration does not correspond to any spin configuration result from 
boundary effects, such cases do not dominate in large systems.


Referee: The authors describe a few fits along the paper, but I have 
not found for any of them the standard figure of merit (chi squared and
the number of the fit's degrees of freedom). The authors should report
the values of this figure of merit for *all* fits, and then discuss
critically their likelihood.

Authors: We agree on this comment. We have now added descriptions on the 
details of the fits. Specially, we have now reported the chi squared per 
degree of freedom for all data fits in our manuscript.


Referee: Section V is plainly incomplete. The authors show a very nice
Figure (Fig. 14) that strongly supports that the energy is the slowest
mode in the algorithm. Yet, they do not provide numerical values for
their autocorrelation times, they merely provide the values of z. A table
must be included with the estimates of the autocorrelation times, so 
that the reader may judge the validity of the fits in Eq.(32).

Authors: We agree on this comment. We have now added autocorrelation times 
of different observables, as well as the returning times in the worm algorithm
simulations. Further, we have illustrated the data fitting process by means of 
using a figure which contains the autocorrelation times as a function of system 
sizes for different observables. Therefore, we provide elaborate numerical 
evidences on the efficiency of the new algorithm. 

Referee: I am slightly confused by Section IV-B. My understanding is (I will
refer to Fig. 13) that the line EC is critical, without an order parameter, 
while the line CD is not. The point C that separates the two is claimed to 
be in the Universality class of the Kosterlitz-Thouless transition, but not
only, it  is  put  in correspondence with the O(n=2) loop model. Critical 
exponents are known exactly for such model (and it is fortunate as well that
logarithmic scaling corrections are not present).

Authors:  We agree on this comment. From our numerical data obtained from the
Monte Carlo simulations, one can deduce a BKT-type phase transition in spin 
variable of $\theta\tau$  in the antiferromagnetic limit and correspondingly the
EC line on the phase diagram is critical. Moreover, based on the combination of the 
numerical data and the property of the phase transition in the zero-temperature 
antiferromagnetic Ising model on the triangular lattice, we conjecture that, the 
spin variables $\theta$ and $\tau$ are critical in the whole EC+CD line. To 
improve the readability, we have now highlighted the `EC+CD' line in the text.

Referee: Fig. 13 may be anticipated to the beginning of Section IV, explaining 
in details what exactly is going to be studied numerically.

Authors: This is rather a good idea. We have now moved the phase diagram to 
the beginning of Section IV.

Referee: Readers unfamiliar with the O(n=2) model will be puzzled. At the
order-disorder transition of the D=2 XY model, the susceptibility scales as 
L^{2-eta}, with eta=1/4. Instead, the authors show that it scales with eta=1 
at point C in the phase diagram of Fig. 13. Furthermore, eta is even larger 
along the line EC as sown by Fig. 11. I guess that the way-out to the apparent
paradox is in that the exponent eta varies along the BKT critical line. The 
authors could make some effort to put their results in a broader contexts. 

Authors: We agree on this comment. We have now spent more words on the
description of the BKT phase transition, which illustrates the critical 
exponents. Specially, we have now explained the difference of the $eta$ 
between the present model and the well-known two-dimensional XY models.

Referee: The discussion of Fig. 9 in the text (as well as the figure caption)
is too condensed to be of any use for the non-specialist reader.  The authors 
could explain some more words to motivate their mapping between point C in 
Fig. 13 and the O(n=2) loop model. I agree that they present a clear and nice 
numerical case for that mapping, but the discussion starts as.. "Figure 8 
reminds us the analogy between the FPLD and Nienhuiss' O(n) honeycomb loop 
model..." What exactly in Fig. 8 "reminds us" that connection?

Authors: We agree on this comment. We have now spent more words on the analogy 
of the present model and the O(2) loop model, which starts from the behaviours 
of the Binder ratios in these two models and then makes the analogy step-by-step.

*****************   Main revisions to the manuscript  ************************

We have made the following revisions to the manuscript, in response to the 3rd 
referee's comments toward to improvement of the readability.

(1) We have now reported autocorrelation times and returning times in Sec. V.
(2) We have now moved the phase diagram to the beginning of Sec. IV.
(3) We have now spent more words on the data fits, the analogy between present 
model and the O(2) loop model, the measurement of spin variables, the critical 
line EC+CD, and the critical exponents of the BKT phase transition.
